Entropic Density Functional Theory: Entropic Inference and the Equilibrium State of Inhomogeneous Fluids

A unified formulation of the density functional theory is constructed on the foundations of entropic inference in both the classical and the quantum regimes. The theory is introduced as an application of entropic inference for inhomogeneous fluids in thermal equilibrium. It is shown that entropic inference reproduces the variational principle of DFT when information about expected density of particles is imposed. In the classical regime, this process introduces a family of trial density-parametrized probability distributions, and consequently a trial entropy, from which the preferred one is found using the method of Maximum Entropy (MaxEnt). In the quantum regime, similarly, the process involves introduction of a family of trial density-parametrized density matrices, and consequently a trial entropy, from which the preferred density matrix is found using the method of quantum MaxEnt. As illustrations some known approximation schemes of the theory are discussed.

==> README.txt <==
LaTeX Dissertation Template PhD students at the University at Albany

It was verified and made available on Overleaf via the read-only
sharing link https://www.overleaf.com/read/yrmxqsqvyhpg

Updated for 2020 by Seth Chaiken.

Originally created by Ben Carle in 2010 for Computer Science students.

I have created this template from my own dissertation to help
future PhD students save time in creating their own dissertations
in LaTeX.  This package of LaTeX files will help get you started.
It is setup with the proper margins and pages for
dissertation submission.  Some features included are:

 - Automatic page numbering. (consistent with Albany's requirements)
 - Bibliography and citations
 - Glossary and Acronyms
 - Footnotes (numbered by chapter)

Knowledge of LaTeX will be required to create your content within
the chapters.  

*** Disclaimer ***
* The specifications of this template are correct as of May 2020.  
* You should seek out current documents at the graduate studies web site
* to verify that the margins, page numbering, etc is still correct.
* You should seek out any special formatting requirements from your
* department and school or college.

----------------------------------------------------------------------

How to get started and explanation of files:

- dissertation.tex
This is the main file.  All other files are included here.  
First, enter your personal information in the title info section.  
You should also add include statemtents in this file to add new chapters.

- ack.tex, abstract.tex, introduction.tex, conclusion.tex
Add the appropriate information (in LaTeX) to these files

- chapter.tex
Copy this file for each chapter of your dissertation.

- appendix.tex
Use this as a template for making appendcies.

- glossary.tex
Add glossary terms and acronyms here.
See example in glossary.tex and chapter.tex.

- bibliography.bib
Add your bibtex formatted bibliography entries here.
Cite them with \cite{} commands.
(See examples in bibliography.bib and chapter.tex)

- thesis.cls
This is the style file for your dissertation.
If you need to change page numbering, 
title, copyright, or acknowledgement pages, or margins do it here.  
(Though you shouldn't need to)

- splncs.bst 
Lecture Notes in Computer Science style file for the bibliography.
The sample uses amsplain bibliography style.

#######################################################################
# Scripts
#######################################################################

- clean.sh
Clean some temporary files.

- allclean.sh
Clean all temporary files.

- builddis
Build the dissertation, including glossary and bibliography, to pdf
(Mac, OS X, Linux).  Use corresponding commands on other systems.
Use your favorite .pdf viewer to see your dissertation.

@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@@

I'd like to acknowldege RPI for providing me with the framework that I used
to build this package.  

I hope this is of help to someone.  Feel free to contact me with questions.  
I'd be happy to help with anything I haven't forgotten.  

Benjamin Carle
brc@cs.albany.edu
July 2010

Seth Chaiken
schaiken@albany.edu
May 2020


==> drawline.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{drawline.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2409,2409)(4489,-4843)
\put(5086,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$y=(-1)x$}%
}}}}
\end{picture}%

